Improved Visual-Inertial Localization for Low-cost Rescue Robots

This paper improves visual-inertial systems to boost the localization accuracy for low-cost rescue robots. When robots traverse on rugged terrain, the performance of pose estimation suffers from big noise on the measurements of the inertial sensors due to ground contact forces, especially for low-cost sensors. Therefore, we propose \textit{Threshold}-based and \textit{Dynamic Time Warping}-based methods to detect abnormal measurements and mitigate such faults. The two methods are embedded into the popular VINS-Mono system to evaluate their performance. Experiments are performed on simulation and real robot data, which show that both methods increase the pose estimation accuracy. Moreover, the \textit{Threshold}-based method performs better when the noise is small and the \textit{Dynamic Time Warping}-based one shows greater potential on large noise.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> ref.txt <==
Avram, R.C., Zhang, X., Campbell, J., and Muse, J. (2015). Imu sensor fault diagnosis and estimation for quadrotor uavs. IFAC-PapersOnLine, 48(21), 380–385.
Berndt, D.J. and Clifford, J. (1994). Using dynamic time warping to find patterns in time series. In KDD workshop, volume 10, 359–370. Seattle, WA. D’Amato, E., Mattei, M., Mele, A., Notaro, I., and Scordamaglia,
V. (2017). Fault tolerant low cost imus for uavs. In 2017 IEEE International Workshop on Measurement and Networking (M&N), 1–6. IEEE. Do, T., Carrillo-Arce, L.C., and Roumeliotis, S.I. (2019). High-speed autonomous quadrotor navigation through visual and inertial paths. The International Journal of Robotics Research, 38(4), 486–504. Eckenhoff, K., Geneva, P., and Huang, G. (2019). Sensor-failure- resilient multi-imu visual-inertial navigation. In 2019 Interna- tional Conference on Robotics and Automation (ICRA), 3542– 3548. IEEE. Huang, G. (2019). Visual-inertial navigation: A concise review. arXiv preprint arXiv:1906.02650.
Indelman, V., Williams, S., Kaess, M., and Dellaert, F. (2013). Information fusion in navigation systems via factor graph based incremental smoothing. Robotics and Autonomous Systems, 61(8), 721–738. Kuang, H., Xu, Q., Long, X., and Schwertfeger, S. (2019). Pose estimation for omni-directional cameras using sinusoid fitting. In IEEE/RSJ International Conference on Intelligent Robots and Systems (IROS). IEEE Press, IEEE Press.
Li, M. and Mourikis, A.I. (2012). Improving the accuracy of ekf-based visual-inertial odometry. In 2012 IEEE International Conference on Robotics and Automation, 828–835. IEEE. Ling, Y., Liu, T., and Shen, S. (2016). Aggressive quadrotor flight using dense visual-inertial fusion. In 2016 IEEE International Conference on Robotics and Automation (ICRA), 1499–1506. IEEE.
Mourikis, A.I. and Roumeliotis, S.I. (2007). A multi-state constraint kalman filter for vision-aided inertial navigation. In Proceedings 2007 IEEE International Conference on Robotics and Automation, 3565–3572. IEEE.
Mur-Artal, R. and Tardós, J.D. (2017). Visual-inertial monocular slam with map reuse. IEEE Robotics and Automation Letters, 2(2), 796–803. Nguyen, H., Berbra, C., Lesecq, S., Gentil, S., Barraud, A., and Godin, C. (2009). Diagnosis of an inertial measurement unit based on set membership estimation. In 2009 17th Mediterranean Conference on Control and Automation, 211–216. IEEE.
Qin, T., Li, P., and Shen, S. (2018). Vins-mono: A robust and versatile monocular visual-inertial state estimator. IEEE Transactions on Robotics, 34(4), 1004–1020. Quan, M., Piao, S., Tan, M., and Huang, S.S. (2019). Tightly-coupled monocular visual-odometric slam using wheels and a mems gyroscope. IEEE Access, 7, 97374–97389.
Shan, Z., Li, R., and Schwertfeger, S. (2019). Rgbd-inertial trajectory estimation and mapping for ground robots. Sensors, 19(10), 2251. 
Sun, K., Mohta, K., Pfrommer, B., Watterson, M., Liu, S., Mulgaonkar, Y., Taylor, C.J., and Kumar, V. (2018). Robust stereo visual inertial odometry for fast autonomous flight. IEEE Robotics and Automation Letters, 3(2), 965–972.
Usenko, V., Engel, J., Stückler, J., and Cremers, D. (2016). Direct visual-inertial odometry with stereo cameras. In 2016 IEEE International Conference on Robotics and Automation (ICRA), 1885–1892. IEEE.
Wu, K.J., Guo, C.X., Georgiou, G., and Roumeliotis, S.I. (2017). Vins on wheels. In 2017 IEEE International Conference on Robotics and Automation (ICRA), 5155–5162. IEEE.
Xu, Q., Chavez, A.G., Bülow, H., Birk, A., and Schwertfeger, S. (2019). Improved fourier mellin invariant for robust rotation estimation with omni-cameras. In 2019 IEEE International Conference on Image Processing (ICIP), 320–324. IEEE.
Zhang, Z. and Scaramuzza, D. (2018). A tutorial on quantitative trajectory evaluation for visual(-inertial) odometry. In IEEE/RSJ Int. Conf. Intell. Robot. Syst. (IROS).

